Effective and Interpretable Information Aggregation with Capacity Networks

How to aggregate information from multiple instances is a key question multiple instance learning. Prior neural models implement different variants of the well-known encoder-decoder strategy according to which all input features are encoded a single, high-dimensional embedding which is then decoded to generate an output. In this work, inspired by Choquet capacities, we propose Capacity networks. Unlike encoder-decoders, Capacity networks generate multiple interpretable intermediate results which can be aggregated in a semantically meaningful space to obtain the final output. Our experiments show that implementing this simple inductive bias leads to improvements over different encoder-decoder architectures in a wide range of experiments. Moreover, the interpretable intermediate results make Capacity networks interpretable by design, which allows a semantically meaningful inspection, evaluation, and regularization of the network internals.

==> results/hyperparameter_search_red.txt <==
x y
ATT	5.3377
ATT	40.3592
ATT	40.3592
ATT	40.3592
ATT	40.3592
ATT	14.7877
ATT	40.3592
ATT	40.3592
ATT	40.3592
ATT	40.3592
ATT	1.5599
ATT	40.3592
ATT	7.5287
ATT	40.359
ATT	40.3592
ATT	83.2476
ATT	40.3592
ATT	40.3592
ATT	40.3592
ATT	40.3592
DS	40.3592
DS	28.2535
DS	88.3399
DS	28.3584
DS	40.3592
DS	28.2752
DS	40.3592
DS	8.7855
DS	28.2535
DS	28.2074
DS	28.3832
DS	28.178
DS	28.553
DS	25.989
DS	28.3209
DS	40.3592
DS	28.2335
DS	68.5447
DS	18.83
DS	83.2404
DCR	19.3595
DCR	20.8909
DCR	19.9537
DCR	22.2969
DCR	23.3464
DCR	40.3592
DCR	16.0576
DCR	22.7255
DCR	24.93
DCR	17.7304
DCR	23.1334
DCR	22.3747
DCR	22.9211
DCR	7.5892
DCR	16.8923
DCR	22.0566
DCR	25.6581
DCR	7.1763
DCR	17.3997
DCR	18.3538
RCN	40.3592
RCN	26.3884
RCN	15.0692
RCN	26.3884
RCN	25.4504
RCN	4.6765
RCN	14.9148
RCN	40.3592
RCN	40.3592
RCN	13.6664
RCN	11.9731
RCN	40.3592
RCN	24.2152
RCN	18.3325
RCN	2.9666
RCN	4.0559
RCN	6.0072
RCN	16.5171
RCN	17.7204
RCN	12.6181
RNN	40.3592
RNN	95.4525
RNN	40.3592
RNN	40.3592
RNN	40.3592
RNN	40.3592
RNN	40.3592
RNN	40.3592
RNN	40.3592
RNN	40.3592
RNN	40.3592
RNN	40.3592
RNN	12.1682
RNN	83.2598
RNN	95.3142
RNN	82.0204
RNN	25.4431
RNN	40.3592
RNN	40.3592
RNN	40.3592
SB	28.0279
SB	28.0702
SB	28.1889
SB	28.1438
SB	40.3592
SB	28.2069
SB	28.1469
SB	28.3076
SB	28.8503
SB	28.3533
SB	28.1621
SB	28.3076
SB	40.3592
SB	28.2591
SB	28.1554
SB	28.0728
SB	28.1523
SB	28.0969
SB	28.2497
SB	28.3571


==> results/hyperparameter_search_redsyn.txt <==
x y
ATT	169.2656
ATT	11.8573
ATT	146.9754
ATT	146.9751
ATT	175.3754
ATT	146.975
ATT	41.68
ATT	28.6225
ATT	170.0319
ATT	78.8573
ATT	146.975
ATT	146.9751
ATT	146.9751
ATT	146.9759
ATT	169.2656
ATT	146.975
ATT	173.7919
ATT	146.9751
ATT	146.975
ATT	45.7781
DS	72.5753
DS	170.0219
DS	71.9681
DS	146.9751
DS	146.975
DS	146.975
DS	146.975
DS	75.8679
DS	71.9141
DS	72.767
DS	9.3599
DS	80.3039
DS	146.9762
DS	146.9762
DS	146.975
DS	146.9751
DS	146.975
DS	72.3918
DS	72.3253
DS	72.0175
DCR	51.5073
DCR	42.024
DCR	52.4127
DCR	60.6651
DCR	60.2981
DCR	58.4276
DCR	146.975
DCR	146.975
DCR	42.6454
DCR	57.8795
DCR	30.6514
DCR	71.2926
DCR	70.3477
DCR	18.9469
DCR	146.9748
DCR	62.211
DCR	146.9747
DCR	146.9742
DCR	59.5856
DCR	54.3669
RCN	146.975
RCN	40.3849
RCN	33.7513
RCN	19.1792
RCN	146.975
RCN	146.9751
RCN	146.975
RCN	18.3241
RCN	6.1648
RCN	37.8542
RCN	146.975
RCN	21.6556
RCN	57.0046
RCN	42.4178
RCN	146.9744
RCN	146.975
RCN	36.4957
RCN	146.975
RCN	48.7707
RCN	62.9244
RNN	146.9751
RNN	146.9751
RNN	70.3245
RNN	169.1572
RNN	146.9751
RNN	146.977
RNN	146.9751
RNN	146.975
RNN	146.975
RNN	146.9753
RNN	146.9756
RNN	146.9751
RNN	146.975
RNN	146.975
RNN	178.7968
RNN	77.9559
RNN	175.3791
RNN	146.975
RNN	146.9752
RNN	146.9751
SB	71.3566
SB	71.4897
SB	71.8596
SB	72.4182
SB	72.0129
SB	72.0895
SB	71.1662
SB	72.0109
SB	146.975
SB	72.8217
SB	146.9729
SB	146.9731
SB	72.0111
SB	71.887
SB	71.706
SB	146.975
SB	146.975
SB	71.7991
SB	71.2977
SB	70.9443


==> results/hyperparameter_search_sql.txt <==
SELECT dataset_name, architecture_name, input_layer_name, num_hidden_dimensions, learning_rate, ROUND(val_loss, 4) AS val_loss
FROM choquet_hyperparameter_search
WHERE result_type = 'final'
ORDER BY dataset_name, architecture_name, val_loss

==> results/hyperparameter_search_syn.txt <==
x y
ATT	169.2656
ATT	11.8573
ATT	146.9754
ATT	146.9751
ATT	175.3754
ATT	146.975
ATT	41.68
ATT	28.6225
ATT	170.0319
ATT	78.8573
ATT	146.975
ATT	146.9751
ATT	146.9751
ATT	146.9759
ATT	169.2656
ATT	146.975
ATT	173.7919
ATT	146.9751
ATT	146.975
ATT	45.7781
DS	72.5753
DS	170.0219
DS	71.9681
DS	146.9751
DS	146.975
DS	146.975
DS	146.975
DS	75.8679
DS	71.9141
DS	72.767
DS	9.3599
DS	80.3039
DS	146.9762
DS	146.9762
DS	146.975
DS	146.9751
DS	146.975
DS	72.3918
DS	72.3253
DS	72.0175
DCR	51.5073
DCR	42.024
DCR	52.4127
DCR	60.6651
DCR	60.2981
DCR	58.4276
DCR	146.975
DCR	146.975
DCR	42.6454
DCR	57.8795
DCR	30.6514
DCR	71.2926
DCR	70.3477
DCR	18.9469
DCR	146.9748
DCR	62.211
DCR	146.9747
DCR	146.9742
DCR	59.5856
DCR	54.3669
RCN	146.975
RCN	40.3849
RCN	33.7513
RCN	19.1792
RCN	146.975
RCN	146.9751
RCN	146.975
RCN	18.3241
RCN	6.1648
RCN	37.8542
RCN	146.975
RCN	21.6556
RCN	57.0046
RCN	42.4178
RCN	146.9744
RCN	146.975
RCN	36.4957
RCN	146.975
RCN	48.7707
RCN	62.9244
RNN	146.9751
RNN	146.9751
RNN	70.3245
RNN	169.1572
RNN	146.9751
RNN	146.977
RNN	146.9751
RNN	146.975
RNN	146.975
RNN	146.9753
RNN	146.9756
RNN	146.9751
RNN	146.975
RNN	146.975
RNN	178.7968
RNN	77.9559
RNN	175.3791
RNN	146.975
RNN	146.9752
RNN	146.9751
SB	71.3566
SB	71.4897
SB	71.8596
SB	72.4182
SB	72.0129
SB	72.0895
SB	71.1662
SB	72.0109
SB	146.975
SB	72.8217
SB	146.9729
SB	146.9731
SB	72.0111
SB	71.887
SB	71.706
SB	146.975
SB	146.975
SB	71.7991
SB	71.2977
SB	70.9443


==> results/regularization_learning_curves.txt <==
50	0.536	0.536
51	0.536	0.536
52	0.536	0.536
53	0.537	0.536
54	0.536	0.536
55	0.537	0.536
56	0.537	0.536
57	0.536	0.536
58	0.536	0.536
59	0.536	0.536
60	0.536	0.536
61	0.536	0.537
62	0.536	0.536
63	0.536	0.538
64	0.536	0.536
65	0.537	0.537
66	0.537	0.536
67	0.536	0.537
68	0.536	0.536
69	0.536	0.536
70	0.535	0.536
71	0.536	0.536
72	0.536	0.538
73	0.536	0.536
74	0.535	0.536
75	0.536	0.536
76	0.535	0.536
77	0.535	0.537
78	0.536	0.536
79	0.534	0.536
80	0.533	0.538
81	0.534	0.536
82	0.531	0.537
83	0.530	0.537
84	0.530	0.537
85	0.525	0.535
86	0.522	0.536
87	0.519	0.535
88	0.516	0.535
89	0.514	0.534
90	0.513	0.533
91	0.512	0.531
92	0.511	0.530
93	0.509	0.529
94	0.509	0.528
95	0.506	0.527
96	0.505	0.526
97	0.505	0.528
98	0.504	0.527
99	0.506	0.525
100	0.502	0.524
101	0.502	0.524
102	0.502	0.524
103	0.501	0.523
104	0.501	0.523
105	0.507	0.521
106	0.502	0.522
107	0.501	0.521
108	0.499	0.517
109	0.499	0.516
110	0.498	0.514
111	0.498	0.514
112	0.499	0.510
113	0.501	0.508
114	0.498	0.507
115	0.496	0.507
116	0.496	0.511
117	0.497	0.506
118	0.502	0.504
119	0.497	0.505
120	0.497	0.505
121	0.496	0.503
122	0.496	0.504
123	0.494	0.500
124	0.493	0.502
125	0.493	0.505
126	0.494	0.499
127	0.493	0.497
128	0.493	0.496
129	0.492	0.496
130	0.489	0.502
131	0.492	0.494
132	0.490	0.492
133	0.486	0.488
134	0.485	0.487
135	0.484	0.485
136	0.484	0.483
137	0.481	0.487
138	0.480	0.479
139	0.484	0.478
140	0.477	0.476
141	0.478	0.475
142	0.475	0.473
143	0.475	0.474
144	0.473	0.469
145	0.469	0.469
146	0.469	0.466
147	0.465	0.466
148	0.457	0.474
149	0.458	0.466
150	0.452	0.461
151	0.449	0.459
152	0.448	0.457
153	0.445	0.457
154	0.447	0.461
155	0.436	0.455
156	0.439	0.454
157	0.440	0.451
158	0.427	0.453
159	0.428	0.447
160	0.426	0.448
161	0.423	0.445
162	0.424	0.447
163	0.424	0.441
164	0.418	0.438
165	0.419	0.437
166	0.418	0.435
167	0.417	0.433
168	0.418	0.433
169	0.414	0.429
170	0.413	0.427
171	0.414	0.426
172	0.419	0.422
173	0.414	0.420
174	0.410	0.419
175	0.410	0.418
176	0.409	0.414
177	0.408	0.412
178	0.410	0.412
179	0.409	0.409
180	0.407	0.407
181	0.405	0.406
182	0.404	0.403
183	0.412	0.404
184	0.399	0.401
185	0.400	0.402
186	0.397	0.399
187	0.397	0.400
188	0.394	0.399
189	0.389	0.404
190	0.403	0.403
191	0.386	0.395
192	0.392	0.393
193	0.384	0.392
194	0.379	0.398
195	0.382	0.389
196	0.376	0.388
197	0.373	0.391
198	0.364	0.387
199	0.374	0.386
200	0.355	0.384
201	0.355	0.383
202	0.347	0.383
203	0.353	0.381
204	0.340	0.386
205	0.338	0.384
206	0.332	0.387
207	0.329	0.385
208	0.323	0.391
209	0.322	0.387
210	0.316	0.379
211	0.318	0.385
212	0.317	0.377
213	0.310	0.377
214	0.320	0.375
215	0.312	0.375
216	0.301	0.376
217	0.305	0.374
218	0.298	0.373
219	0.291	0.372
220	0.288	0.372
221	0.289	0.372
222	0.281	0.371
223	0.284	0.369
224	0.284	0.370
225	0.277	0.369
226	0.272	0.368
227	0.270	0.366
228	0.271	0.367
229	0.266	0.364
230	0.262	0.369
231	0.259	0.364
232	0.273	0.365
233	0.257	0.366
234	0.254	0.365
235	0.253	0.359
236	0.254	0.358
237	0.255	0.357
238	0.243	0.357
239	0.246	0.352
240	0.241	0.352
241	0.238	0.352
242	0.233	0.355
243	0.238	0.353
244	0.232	0.347
245	0.228	0.345
246	0.228	0.346
247	0.222	0.344
248	0.218	0.340
249	0.215	0.339
250	0.210	0.342
251	0.205	0.341
252	0.208	0.342
253	0.212	0.338
254	0.205	0.336
255	0.201	0.338
256	0.200	0.341
257	0.194	0.335
258	0.194	0.334
259	0.197	0.335
260	0.189	0.333
261	0.189	0.331
262	0.188	0.332
263	0.185	0.330
264	0.182	0.329
265	0.183	0.335
266	0.181	0.331
267	0.182	0.329
268	0.173	0.330
269	0.174	0.328
270	0.176	0.328
271	0.175	0.331
272	0.168	0.328
273	0.170	0.324
274	0.163	0.326
275	0.163	0.323
276	0.168	0.320
277	0.160	0.325
278	0.162	0.316
279	0.157	0.307
280	0.157	0.312
281	0.154	0.301
282	0.157	0.303
283	0.157	0.297
284	0.155	0.303
285	0.149	0.293
286	0.155	0.290
287	0.147	0.289
288	0.148	0.293
289	0.147	0.288
290	0.145	0.286
291	0.143	0.284
292	0.143	0.285
293	0.145	0.280
294	0.145	0.281
295	0.140	0.276
296	0.141	0.275
297	0.138	0.275
298	0.143	0.273
299	0.136	0.269
300	0.141	0.265
301	0.135	0.267
302	0.139	0.262
303	0.136	0.261
304	0.134	0.258
305	0.134	0.259
306	0.133	0.258
307	0.131	0.258
308	0.133	0.260
309	0.131	0.262
310	0.129	0.260
311	0.129	0.268
312	0.132	0.261
313	0.127	0.255
314	0.129	0.262
315	0.127	0.257
316	0.127	0.253
317	0.126	0.253
318	0.127	0.253
319	0.124	0.258
320	0.124	0.262
321	0.124	0.260
322	0.129	0.259
323	0.125	0.251
324	0.123	0.252
325	0.124	0.251
326	0.121	0.255
327	0.122	0.252
328	0.122	0.254
329	0.119	0.251
330	0.121	0.253
331	0.122	0.248
332	0.118	0.251
333	0.120	0.252
334	0.118	0.248
335	0.120	0.250
336	0.117	0.251
337	0.117	0.247
338	0.120	0.248
339	0.115	0.245
340	0.114	0.245
341	0.115	0.249
342	0.115	0.245
343	0.115	0.244
344	0.114	0.244
345	0.113	0.244
346	0.114	0.243
347	0.113	0.244
348	0.113	0.242
349	0.114	0.239
350	0.115	0.239
351	0.112	0.244
352	0.111	0.241
353	0.112	0.239
354	0.110	0.239
355	0.109	0.246
356	0.109	0.235
357	0.110	0.238
358	0.110	0.240
359	0.108	0.237
360	0.108	0.237
361	0.107	0.234
362	0.112	0.236
363	0.108	0.234
364	0.109	0.233
365	0.105	0.237
366	0.106	0.236
367	0.104	0.233
368	0.103	0.232
369	0.104	0.234
370	0.102	0.234
371	0.103	0.240
372	0.103	0.241
373	0.100	0.233
374	0.101	0.230
375	0.102	0.235
376	0.100	0.231
377	0.101	0.228
378	0.098	0.228
379	0.099	0.228
380	0.096	0.228
381	0.101	0.229
382	0.096	0.238
383	0.097	0.228
384	0.096	0.230
385	0.094	0.234
386	0.098	0.228
387	0.093	0.226
388	0.093	0.228
389	0.093	0.224
390	0.092	0.227
391	0.092	0.227
392	0.090	0.227
393	0.089	0.225
394	0.090	0.223
395	0.089	0.222
396	0.087	0.224
397	0.087	0.223
398	0.087	0.221
399	0.086	0.218
400	0.086	0.225
401	0.085	0.219
402	0.085	0.220
403	0.086	0.220
404	0.084	0.220
405	0.083	0.221
406	0.084	0.218
407	0.082	0.219
408	0.083	0.222
409	0.082	0.216
410	0.082	0.213
411	0.082	0.216
412	0.081	0.214
413	0.082	0.214
414	0.081	0.217
415	0.080	0.212
416	0.082	0.216
417	0.081	0.211
418	0.081	0.209
419	0.080	0.209
420	0.079	0.207
421	0.079	0.207
422	0.079	0.210
423	0.078	0.210
424	0.078	0.207
425	0.078	0.205
426	0.079	0.207
427	0.078	0.203
428	0.077	0.202
429	0.077	0.205
430	0.077	0.206
431	0.077	0.202
432	0.077	0.204
433	0.077	0.200
434	0.077	0.199
435	0.077	0.203
436	0.076	0.198
437	0.076	0.196
438	0.076	0.199
439	0.076	0.197
440	0.078	0.200
441	0.076	0.196
442	0.078	0.193
443	0.076	0.193
444	0.077	0.196
445	0.075	0.192
446	0.075	0.192
447	0.076	0.192
448	0.075	0.194
449	0.075	0.193
450	0.075	0.192
451	0.077	0.191
452	0.078	0.193
453	0.077	0.187
454	0.076	0.188
455	0.076	0.185
456	0.077	0.187
457	0.078	0.185
458	0.073	0.184
459	0.076	0.184
460	0.074	0.196
461	0.074	0.185
462	0.073	0.187
463	0.073	0.183
464	0.073	0.183
465	0.073	0.184
466	0.073	0.184
467	0.073	0.186
468	0.072	0.182
469	0.073	0.181
470	0.073	0.181
471	0.073	0.180
472	0.073	0.182
473	0.073	0.179
474	0.083	0.185
475	0.075	0.179
476	0.075	0.180
477	0.082	0.180
478	0.083	0.180
479	0.074	0.178
480	0.073	0.178
481	0.072	0.182
482	0.072	0.180
483	0.072	0.184
484	0.072	0.176
485	0.073	0.176
486	0.071	0.181
487	0.071	0.177
488	0.072	0.176
489	0.071	0.180
490	0.072	0.174
491	0.072	0.176
492	0.071	0.174
493	0.074	0.174
494	0.079	0.176
495	0.079	0.178
496	0.074	0.179
497	0.073	0.174
498	0.072	0.173
499	0.071	0.175
500	0.076	0.173
